ClusterLog: Clustering Logs for Effective Log-based Anomaly Detection

With the increasing prevalence of scalable file systems in the context of High Performance Computing (HPC), the importance of accurate anomaly detection on runtime logs is increasing. But as it currently stands, many state-of-the-art methods for log-based anomaly detection, such as DeepLog, have encountered numerous challenges when applied to logs from many parallel file systems (PFSes), often due to their irregularity and ambiguity in time-based log sequences. To circumvent these problems, this study proposes ClusterLog, a log pre-processing method that clusters the temporal sequence of log keys based on their semantic similarity. By grouping semantically and sentimentally similar logs, this approach aims to represent log sequences with the smallest amount of unique log keys, intending to improve the ability of a downstream sequence-based model to effectively learn the log patterns. The preliminary results of ClusterLog indicate not only its effectiveness in reducing the granularity of log sequences without the loss of important sequence information but also its generalizability to different file systems' logs.

==> reviews.txt <==
@Chris
Please summarize all the reviews here and make a plan to address them.

- Logistic
The camera-ready deadline is 10/14
I will handle the copyright.
No need to prepare a backup video.

VIDEO CONSENT AND RELEASE FORM (due 9/30)
You should have received a message from SC22 regarding the need to complete the Video Consent and Release Form.  Anyone who will be presenting some portion of your paper at the conference needs to complete this form.  This form is available at:

https://submissions.supercomputing.org/?page=Submit&id=VideoConsentandReleaseForm&site=sc22

You can find your submission ID by logging in at submissions.supercomputing.org; your ID will be ws_ftxsXXX where XXX is the three digit number assigned to your submission.  This form needs to be completed by **SEPTEMBER 30**.

- Reviews and addresses

